Optimum Methods for Quasi-Orthographic Surface Imaging

The need for fast, effective and accurate surveys have become increasingly necessary. A major part of the research is supported by photographic surveys which are used for capturing expansive natural surfaces using a wide range of sensors -- visual, infrared, ultrasonic, radio, etc. Because of the unpredictability and fast-varying characteristic of natural surfaces, it is often very difficult to capture and reconstruct them accurately. Moreover, the non-smooth nature results in the occlusion of major areas when a small number of captures are used for reconstruction, resulting in loss of important and maybe significant information or surface features. In a perfect orthographic reconstruction, images must be captured normal to each point on the surface which is practically implausible. This thesis aims at proposing several algorithms for deciding optimal capture points, given a surface, such that the optimal captures can be used for an approximate orthographic reconstruction. An approximate orthographic capture has been attributed to a small field of view and a closed form relationship has been derived for evaluating local orthographic capture region which varies depending on the point of capture on the surface. Based on the formula to calculate approximate local orthographic regions, several algorithms have been developed using non-convex optimization techniques for covering the entire surface with minimum number of such capture points. The algorithms have been compared on the basis of accuracy and computational complexity and parameters have been tuned depending on the nature of the surface. A separate algorithm has been proposed to identify such capture points empirically depending on the local surface-curvatures. Given these algorithms, users can make informed choices regarding which to adopt in their application as per their requirements.

==> IIT_Kanpur_Thesis_Template/latex-docs/Changes.txt <==
*** Mar 12, 2008
* changed \degree to \iitbdegree, as \degree is used in some packages
  (for eg, \degree C for temperature).
  Reported by Vinay Bavdekar and Swanand Khare


*** Mar 11, 2008
* Added \addppcourse for pass-fail (PP/NP) courses, e.g. HS 699
  (Communication and Presentation Skills)
  Thanks Mr Anil Nair for pointing it.

*** Feb 19, 2008
* prelude.tex: fixed problem with empty page after nomenclature.
  Thanks  Ms Vrinda Joshi for pointing it out.

*** Sept 18, 2007
* Support for external guide added. Thanks Mr Anil Nair for adding
  the code to support this.
* newtheorem environments moved to thesis.tex, instead of class file
  so that those who do not want them can delete them.

*** June 26, 2007
* "List of Figures" and "List of Tables" are added to Contents table.
* Option of one-side printing added. It is default. For two-side
  printing "twoside" option has to be passed along with "openright"
  option to the class.

*** June 25, 2007
* Initial release


==> IIT_Kanpur_Thesis_Template/latex-docs/FAQ.txt <==
IITB THESIS FORMAT FAQ
----------------------
This FAQ has just started, and is under construction. (25/June/2007)



Q: If I want two-sided printing then what changes I have to make?
A: The default margins are setup to print in oneside.
   For two-sided printing, with Chapter starting on odd-numbered
   pages, use:
    \documentclass[openright,twoside]{iitbthesis}

Q: I do not want any blank page between Chapters.
A: Use the option "openany" in the documentclass, i.e.
      \documentclass[openany]{iitbthesis}
   However, this is default in one-sided printing, and is not
   advisable for two-sided printing. 

Q: How do I change between single and double spacing?
A: For single spacing use the command \singlespace, for doublespacing
   use the command \doublespace.  The default is to print in
   double-spacing. In such cases, the \singlespace is typically
   required in abstract, figures and tables, For e.g.
     \begin{abstract}
       \singlespace     % Change to single-spacing.

       \input{abstract} % Include the abstract.tex, or write the
                        % abstact here itself

       \doublespace     % Restore double-spacing.
     \end{abstract}

